Neutron irradiation damage on Silicon Photomultipliers and electrical annealing studies for the CBM RICH detector

Limited radiation hardness is the primary drawback to implementing Silicon Photomultipliers (SiPMs) in high-luminosity environments, such as the Compressed Baryonic Matter (CBM) experiment. Hadron irradiation generates defects in the silicon lattice of SiPMs, increasing dark current, dark count rate (DCR), crosstalk, and afterpulsing, while degrading gain and photon resolution. The expected radiation dose in the photon camera of the Ring Imaging Cherenkov detector of the CBM experiment ranges from $8\times 10^9$ to $5\times 10^{10}$ n$_{\text{eq}}$/cm$^2$ after two-months of operation at maximum beam energy and intensity. In this work, we evaluated the radiation hardness of three different SiPMs: AFBR-S4N66P024M, S14160-6050HS, and MICROFC-60035. The samples were exposed to neutron irradiation with doses ranging from $3\times 10^8$ to $1\times 10^{11}$ n$_{\text{eq}}$/cm$^2$. The neutron radiation damage was found to increase the SiPM dark current up to $10^3$ times, DCR up to $10^2$ times, and afterpulsing up to $10\%$ while decreasing their gain and photon resolution. We performed electrical annealing (250 $^{\circ}$C/30 min) on the samples to recover the photon resolution and decrease the DCR and dark current.

==> manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



